TOI-1634 b: an Ultra-Short Period Keystone Planet Sitting Inside the M Dwarf Radius Valley

Studies of close-in planets orbiting M dwarfs have suggested that the M dwarf radius valley may be well-explained by distinct formation timescales between enveloped terrestrials, and rocky planets that form at late times in a gas-depleted environment. This scenario is at odds with the picture that close-in rocky planets form with a primordial gaseous envelope that is subsequently stripped away by some thermally-driven mass loss process. These two physical scenarios make unique predictions of the rocky/enveloped transition's dependence on orbital separation such that studying the compositions of planets within the M dwarf radius valley may be able to establish the dominant physics. Here, we present the discovery of one such keystone planet: the ultra-short period planet TOI-1634 b ($P=0.989$ days, $F=121 F_{\oplus}$, $r_p = 1.790^{+0.080}_{-0.081} R_{\oplus}$) orbiting a nearby M2 dwarf ($K_s=8.7$, $R_s=0.45 R_{\odot}$, $M_s=0.50 M_{\odot}$) and whose size and orbital period sit within the M dwarf radius valley. We confirm the TESS-discovered planet candidate using extensive ground-based follow-up campaigns, including a set of 32 precise radial velocity measurements from HARPS-N. We measure a planetary mass of $4.91^{+0.68}_{-0.70} M_{\oplus}$, which makes TOI-1634 b inconsistent with an Earth-like composition at $5.9\sigma$ and thus requires either an extended gaseous envelope, a large volatile-rich layer, or a rocky portion that is not dominated by iron and silicates to explain its mass and radius. The discovery that the bulk composition of TOI-1634 b is inconsistent with that of the Earth favors the gas-depleted formation mechanism to explain the emergence of the radius valley around M dwarfs with $M_s\lesssim 0.5 M_{\odot}$.

==> toi1634rvs.csv <==
BJD,RV,eRV,FWHM,BIS,Halpha,NaD1,NaD2
2068.720217,-0.246,1.753,3.064,-12.248,0.911,0.486,0.613
2069.716163,-6.512,2.427,2.974,-6.289,0.892,0.472,0.627
2070.717423,-6.615,1.572,2.989,4.337,0.879,0.441,0.585
2075.721086,-2.542,1.331,3.020,-6.718,0.876,0.459,0.592
2076.726364,-4.892,1.697,3.001,-5.670,0.883,0.464,0.622
2078.726214,-6.003,1.689,3.032,-1.075,0.877,0.465,0.607
2079.706595,-12.025,1.771,3.033,-3.430,0.874,0.465,0.589
2091.733175,2.076,2.324,3.001,8.772,0.885,0.443,0.604
2092.692779,-1.750,2.725,3.000,-1.041,0.872,0.481,0.609
2094.674295,1.367,1.499,3.048,-2.510,0.893,0.470,0.606
2095.648321,-4.850,2.173,3.067,-11.752,0.889,0.494,0.620
2096.661829,6.812,2.046,3.007,-3.710,0.879,0.496,0.626
2097.697296,0.513,1.695,3.005,-10.081,0.884,0.468,0.617
2106.751359,7.006,1.716,3.068,2.986,0.904,0.511,0.623
2111.762862,0.000,1.489,3.068,-12.860,0.875,0.464,0.606
2112.683890,4.502,1.926,3.072,-3.263,0.886,0.504,0.639
2119.708753,2.375,1.525,2.988,-5.448,0.883,0.451,0.598
2125.566427,6.081,1.826,2.967,-0.487,0.885,0.488,0.620
2126.600021,5.583,1.971,2.984,-12.690,0.889,0.459,0.607
2130.629950,6.717,1.769,2.992,5.621,0.882,0.478,0.622
2134.600933,4.322,2.849,2.988,-12.463,0.879,0.544,0.679
2153.479348,4.530,1.259,3.031,-3.735,0.878,0.466,0.615
2188.642116,-5.835,1.903,2.986,1.006,0.874,0.474,0.606
2189.518523,-5.047,1.513,3.034,-0.117,0.880,0.450,0.590
2190.516060,-4.930,2.650,3.024,4.105,0.876,0.504,0.621
2192.430911,-6.185,2.167,3.006,1.404,0.890,0.494,0.619
2213.486013,1.265,1.515,2.997,-13.514,0.869,0.461,0.591
2215.498824,7.335,1.521,2.989,-6.141,0.881,0.454,0.584
2216.464079,-0.159,1.557,3.023,-8.437,0.892,0.454,0.581
2275.378420,3.788,2.030,3.011,-4.358,0.896,0.468,0.598
2277.388889,-2.303,1.474,3.038,2.342,0.892,0.461,0.602
2278.388019,-1.236,1.107,3.006,-6.402,0.884,0.443,0.585

